The alpha and helion particle charge radius difference from spectroscopy of quantum-degenerate helium

Accurate spectroscopic measurements of calculable systems provide a powerful method for testing the Standard Model and extracting fundamental constants. Recently, spectroscopic measurements of finite nuclear size effects in normal and muonic hydrogen resulted in unexpectedly large adjustments of the proton charge radius and the Rydberg constant. We measured the $2^3\mathrm{S}\rightarrow2^1\mathrm{S}$ transition frequency in a Fermi gas of $^3$He with an order of magnitude higher accuracy than before. Together with a previous measurement in a $^4$He Bose-Einstein condensate, a squared charge radius difference $r^2_h - r^2_{\alpha} = 1.0757(15)\ \mathrm{fm^2}$ is determined between the helion and alpha particle. This measurement provides a benchmark with unprecedented accuracy for nuclear structure calculations. A deviation of 3.6$\sigma$ is found with a determination (arXiv:2305.11679) based on spectroscopy of muonic helium ions.

==> DNCR_overview_muonic_TeX.pdf_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DNCR_overview_muonic_TeX.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1188.09942627bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42049048)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.80075016,0.07754066){\color[rgb]{0.12156863,0.46666667,0.70588235}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Shiner \textit{et al.} \cite{Shiner1995,Pachucki2017}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.85228697,0.11657156){\color[rgb]{0.12156863,0.46666667,0.70588235}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Cancio Pastor \textit{et al.} \cite{CancioPastor2004,CancioPastor2012,Pachucki2017}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.58763914,0.11351464){\color[rgb]{0.12156863,0.46666667,0.70588235}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} Zheng \textit{et al.} \cite{Zheng2017} ($^4$He)\end{tabular}}}}%
    \put(0.58836412,0.09120092){\color[rgb]{0.12156863,0.46666667,0.70588235}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c} + \cite{CancioPastor2012} ($^3$He)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.88031675,0.37920746){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textbf{This work}\end{tabular}}}}%
    \put(0.81670548,0.21876564){\color[rgb]{1,0.49803922,0.05490196}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mu$He$^+$ \cite{Schumann2023}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.81090523,0.19347653){\color[rgb]{1,0.49803922,0.05490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny exp.\end{tabular}}}}%
    \put(0.77458359,0.19347653){\color[rgb]{1,0.49803922,0.05490196}\transparent{0.5}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\tiny theo.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.58224927,0.32108295){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Previous result\\van Rooij \textit{et al.} \cite{VanRooij2011a}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.81733018,0.32108296){\color[rgb]{1,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}van Rooij\textit{  et al. }\cite{VanRooij2011a}\\re-evaluation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.73871727,0.00420745){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_{h}^2 - r_{\alpha}^2$ (fm$^2$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.0116645,0.31306218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02120462\unitlength}\end{minipage}}}%
    \put(0.01080802,0.39420542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\normalsize a)}\end{tabular}}}}%
    \put(0.01016525,0.25234227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\normalsize b)}\end{tabular}}}}%
    \put(0.01016525,0.12392983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\normalsize c)}\end{tabular}}}}%
    \put(0.48689484,0.38960649){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{\normalsize d)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.04599158,0.09407247){\color[rgb]{0.12156863,0.46666667,0.70588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$2^3\mathrm{S}\rightarrow 2^3\mathrm{P}$ \end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.44402572,0.11942753){\color[rgb]{0.12156863,0.46666667,0.70588235}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textbf{Atomic beam}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.04544228,0.11823221){\color[rgb]{0.12156863,0.46666667,0.70588235}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}He\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.04723709,0.36581135){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$2^3\mathrm{S}\rightarrow2^1\mathrm{S}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.44376269,0.3911204){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textbf{Trapped quantum gases}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.04667943,0.38972257){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}He\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.28391638,0.21324103){\color[rgb]{0.62745098,0.02745098,0.5254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mu^-$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{DNCR_overview_muonic_TeX.pdf}}%
    \put(0.04679641,0.24986589){\color[rgb]{1,0.49803922,0.05490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mu$He$^+$\end{tabular}}}}%
    \put(0.04707937,0.22447469){\color[rgb]{1,0.49803922,0.05490196}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$2\mathrm{S}\rightarrow2\mathrm{P}$\end{tabular}}}}%
    \put(0.44438082,0.25317779){\color[rgb]{1,0.49803922,0.05490196}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textbf{$\mu$He$^+$ in gas cell}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{DNCR_overview_muonic_TeX.pdf}}%
  \end{picture}%
\endgroup%

